ProgramAlly: Creating Custom Visual Access Programs via Multi-Modal End-User Programming

Existing visual assistive technologies are built for simple and common use cases, and have few avenues for blind people to customize their functionalities. Drawing from prior work on DIY assistive technology, this paper investigates end-user programming as a means for users to create and customize visual access programs to meet their unique needs. We introduce ProgramAlly, a system for creating custom filters for visual information, e.g., 'find NUMBER on BUS', leveraging three end-user programming approaches: block programming, natural language, and programming by example. To implement ProgramAlly, we designed a representation of visual filtering tasks based on scenarios encountered by blind people, and integrated a set of on-device and cloud models for generating and running these programs. In user studies with 12 blind adults, we found that participants preferred different programming modalities depending on the task, and envisioned using visual access programs to address unique accessibility challenges that are otherwise difficult with existing applications. Through ProgramAlly, we present an exploration of how blind end-users can create visual access programs to customize and control their experiences.

==> alt-text.txt <==
Figure 1: An overview of ProgramA11y's interface. (1) Block-Based programming mode. This shows a program called 'ride share program'. The screen has a program summary which reads: 'Find any text on any license plate on any car. Then, find any color on any car'. Below that there is a text box which says: 'Edit program with a question'. Finally, the screen shows each 'Find' and 'On' statement in the program and the interface for editing them. For VoiceOver users, this sounds like: 'Find any text, actions available. Edit adjective. Edit object text. Delete item'. (2) The next screen shows the menu that appears when activating one of the edit actions. It has a list of items like 'any text', 'email', 'number', etc. (3) Natural language programming mode. It shows a text box that reads 'Are my keys on the table?' with a button that says 'submit question'. (4) Programming by example mode. The interface shows a camera view on top, displaying a package. Underneath is a list of all text and items found in the camera feed that shows 'Eliza Li' being selected. Overlaid on the screen is an alert that says 'Generating program, please wait'. Underneath, the caption says 'demonstrate filtering by selecting an item'. (5) Shows the app running a filtering program. The title reads 'Expiration date program'. In the camera feed, there is a can of beans with an expiration date on the label. The program output reads 'Found date, JAN 10 2024'.

Figure 2: ProgramAlly system diagram showing the 3 main components: (1) program representation for creating and running programs, (2) program creation interfaces, and (3) a program generation server. (1a) The underlying program representation is in the form 'find ADJECTIVE TARGET on ADJECTIVE TARGET' with adjectives being color, location, or size, and targets being types of objects or text. (1b) Shows a diagram of how programs are run. For the example program 'find NUMBER on BUS', the app first looks for buses in the frame. Then, if a bus is found, the image is cropped to just contain the bus. In the cropped frame, text detection will be used to look for numbers. (2) The app has 3 ways to create programs: block-based programming, programming by example, natural language programming. (3) The program generation server is used to generate programs from the latter two interfaces. For programming by example, the app lists all possible nodes/ items to filter for. Then the server generates a scene graph from frames that contain that selected node, and uses that graph to reconstruct the program. For the natural language programming mode, the app uses a few-shot prompting approach for GPT-4.

Figure 3: iPhone screenshot of showing the interface of explore mode, as it is processing an image of a bus. The selected item is text that reads '30.'
There is a diagram showing how the program is generated. First, the frame is use to generate a tree containing visual features in the image like “bus,” “sign,” “30,” “525.” They are arranged in a hierarchy, so the first level of the tree is the root frame, with the children being 'bus' and 'sign'. Then, the bus has child elements for the text on it.
When the '30' is selected, because this is a child element of 'bus', that branch from the tree is used to generate the program “find NUMBER on BUS”.

Figure 4: Sample props. (a) cans and a pasta box. (b) mail package with a printed UPS label, two more packages in the background. (c) two sample images, on top an image of two people sitting on a park bench, on the bottom a red double-decker bus.

Figure 5: Three charts with different ways people rated ProgramAlly. (A) Programming Mode Likert Feedback. For ease, participants rated question mode as requiring the lease effort, all were affirmative that it was easy. Participants were splot on the other two modes. However, they rated block mode as slightly more accurate. Explore mode was seen as the least accurate. (B) Programming Mode Overall Rankings. Participants ranked each mode. Question mode was ranked first for overall favorite and easiest, but block mode was first for most accurate. Explore mode was lowest for all. (C) Programming Success. Shows how often people made correct or partially correct programs with each mode: 5 with block mode, 6 with explore, 7 with natural language. 3 participants were partially correct with each mode. 4 participants did not make a program with block mode, and 1 did not make a program with explore mode. 
